AI Driven Knowledge Extraction from Clinical Practice Guidelines: Turning Research into Practice

Background and Objectives: Clinical Practice Guidelines (CPGs) represent the foremost methodology for sharing state-of-the-art research findings in the healthcare domain with medical practitioners to limit practice variations, reduce clinical cost, improve the quality of care, and provide evidence based treatment. However, extracting relevant knowledge from the plethora of CPGs is not feasible for already burdened healthcare professionals, leading to large gaps between clinical findings and real practices. It is therefore imperative that state-of-the-art Computing research, especially machine learning is used to provide artificial intelligence based solution for extracting the knowledge from CPGs and reducing the gap between healthcare research/guidelines and practice. Methods: This research presents a novel methodology for knowledge extraction from CPGs to reduce the gap and turn the latest research findings into clinical practice. First, our system classifies the CPG sentences into four classes such as condition-action, condition-consequences, action, and not-applicable based on the information presented in a sentence. We use deep learning with state-of-the-art word embedding, improved word vectors technique in classification process. Second, it identifies qualifier terms in the classified sentences, which assist in recognizing the condition and action phrases in a sentence. Finally, the condition and action phrase are processed and transformed into plain rule If Condition(s) Then Action format. Results: We evaluate the methodology on three different domains guidelines including Hypertension, Rhinosinusitis, and Asthma. The deep learning model classifies the CPG sentences with an accuracy of 95%. While rule extraction was validated by user-centric approach, which achieved a Jaccard coefficient of 0.6, 0.7, and 0.4 with three human experts extracted rules, respectively.

==> References.txt <==
[1] P. Kluegl, M. Toepfer, P.-D. Beck, G. Fette, F. Puppe, Uima ruta: Rapid development of rule-based information extraction applications, Natural Language Engineering 22 (1) (2016) 1-40.
[2] R. Pandita, R. Jetley, S. Sudarsan, T. Menzies, L. Williams, Tmap:Discovering relevant api methods through text mining of api documentation, Journal of Software: Evolution and Process 29 (12) (2017) e1845.
[3] E. Y. Pyon, Primer on clinical practice guidelines, Journal of pharmacy practice 26 (2) (2013) 103-111.
[4] M. J. Heins, J. D. de Jong, I. Spronk, V. K. Ho, M. Brink, J. C. Korevaar, Adherence to cancer treatment guidelines: influence of general and cancer-specific guideline characteristics, The European Journal of Public Health 27 (4) (2016) 616-620.
[5] X. Ruan, L. Ma, N. Vo, S. Chiravuri, Clinical practice guidelines: the more, the better?, North American Journal of Medicine and Science 8 (2) (2015). 
[6] R. E. Upshur, Do clinical guidelines still make sense? no, The Annals of Family Medicine 12 (3) (2014) 202-203. 
[7] M. A. Ryan, Adherence to clinical practice guidelines, Otolaryngology-Head and Neck Surgery 157 (4) (2017) 548-550.
[8] Y. Wang, L. Wang, M. Rastegar-Mojarad, S. Moon, F. Shen, N. Afzal, S. Liu, Y. Zeng, S. Mehrabi, S. Sohn, et al., Clinical information extraction applications: a literature review, Journal of biomedical informatics 77 (2018) 34-49.
[9] W. Sun, A. Rumshisky, O. Uzuner, Evaluating temporal relations in clinical text: 2012 i2b2 challenge, Journal of the American Medical Informatics Association 20 (5) (2013) 806-813. 
28[10] S. Sarawagi, et al., Information extraction, Foundations and Trends® in Databases 1 (3) (2008) 261-377. 
[11] S. G. Small, L. Medsker, Review of information extraction technologies and applications, Neural computing and applications 25 (3-4) (2014) 533-548.
[12] S. M. Rezaeinia, R. Rahmani, A. Ghodsi, H. Veisi, Sentiment analysis based on improved pre-trained word embeddings, Expert Systems with Applications 117 (2019) 139-147.
[13] K. M. Hettne, E. M. van Mulligen, M. J. Schuemie, B. J. Schijvenaars, J. A. Kors, Rewriting and suppressing umls terms for improved biomedical term identification, Journal of biomedical semantics 1 (1) (2010) 5. 
[14] P. B. Jacobsen, Clinical practice guidelines for the psychosocial care of cancer survivors: current status and future prospects, Cancer 115 (S18) (2009) 4419-4429.
[15] S. Zhao, L. Li, H. Lu, A. Zhou, S. Qian, Associative attention networks for temporal relation extraction from electronic health records, Journal of Biomedical Informatics 99 (2019) 103309.
[16] Y. Kim, S. M. Meystre, Ensemble method{based extraction of medication and related information from clinical texts, Journal of the American Medical Informatics Association 27 (1) (2019) 31-38.
[17] F. Viegas, S. Canuto, C. Gomes, W. Luiz, T. Rosa, S. Ribas, L. Rocha, 29M. A. Gon¸calves, Cluwords: Exploiting semantic word clustering representation for enhanced topic modeling, in: Proceedings of the Twelfth ACM International Conference on Web Search and Data Mining, ACM, 2019, pp. 753-761.
[18] S. Zheng, J. J. Lu, N. Ghasemzadeh, S. S. Hayek, A. A. Quyyumi, F. Wang, Effective information extraction framework for heterogeneous clinical reports using online machine learning and controlled vocabularies, JMIR medical informatics 5 (2) (2017) e12. 
[19] i2b2, Informatics for Integrating Biology and the Bedside, https://www.i2b2.org/, [Online; accessed 01-March-2020].
[20] i2b2, Challenges, https://www.i2b2.org/NLP/RDoCforPsychiatry/PreviousChallenges.ph [Online; accessed 01-March-2020].
[21] n2c2, National NLP Clinical Challenges, https://n2c2.dbmi.hms.harvard.edu/, [Online; accessed 01-March-2020].
[22] W. W. Chapman, P. M. Nadkarni, L. Hirschman, L. W. D'avolio, G. K. Savova, O. Uzuner, Overcoming barriers to nlp for clinical text: the role of shared tasks and the need for additional creative solutions (2011).
[23] K. Kreimeyer, M. Foster, A. Pandey, N. Arya, G. Halford, S. F. Jones, R. Forshee, M. Walderhaug, T. Botsis, Natural language processing systems for capturing and standardizing unstructured clinical information:a systematic review, Journal of biomedical informatics 73 (2017) 14-29.30
[24] S. Alves, J. Costa, J. Bernardino, Information extraction applications for clinical trials: A survey, in: 2019 14th Iberian Conference on Information Systems and Technologies (CISTI), IEEE, 2019, pp. 1-6.
[25] W. Sun, Z. Cai, Y. Li, F. Liu, S. Fang, G. Wang, Data processing and text mining technologies on electronic medical records: a review, Journal of healthcare engineering 2018 (2018).
[26] T. Zhang, J. Leng, Y. Liu, Deep learning for drug{drug interaction extraction from the literature: a review, Briefings in bioinformatics (2019). 
[27] M. Peleg, S. Tu, J. Bury, P. Ciccarese, J. Fox, R. A. Greenes, R. Hall, P. D. Johnson, N. Jones, A. Kumar, et al., Comparing computerinterpretable guideline models: a case-study approach, Journal of the American Medical Informatics Association 10 (1) (2003) 52-68.
[28] A. Bottrighi, F. Chesani, P. Mello, M. Montali, S. Montani, S. Storari, P. Terenziani, Analysis of the glare and gprove approaches to clinical guidelines, in: International Workshop on Knowledge Representation for Health Care, Springer, 2009, pp. 76-87.
[29] A. Ten Teije, S. Miksch, P. Lucas, Computer-based medical guidelines and protocols: a primer and current trends, Vol. 139, Ios Press, 2008. 
[30] A. Latoszek-Berendsen, H. Tange, H. Van Den Herik, A. Hasman, From clinical practice guidelines to computer-interpretable guidelines, Methods of information in medicine 49 (06) (2010) 550-570.
[31] Y. Qiu, P. Tang, H. Wang, J. Zhang, X. Qin, Automated encoding of clinical guidelines into computer-interpretable format, in: Proceedings 31of the 2018 6th International Conference on Bioinformatics and Computational Biology, ACM, 2018, pp. 138-144.
[32] S. Khodambashi, Ø. Nytrø, Reviewing clinical guideline development tools: features and characteristics, BMC medical informatics and decision making 17 (1) (2017) 132.
[33] P. A. De Clercq, J. A. Blom, H. H. Korsten, A. Hasman, Approaches for creating computer-interpretable guidelines that facilitate decision support, Artificial intelligence in medicine 31 (1) (2004) 1-27.
[34] Y. Shahar, S. Miksch, P. Johnson, The asgaard project: a task-specific framework for the application and critiquing of time-oriented clinical guidelines, Artificial intelligence in medicine 14 (1-2) (1998) 29-51.
[35] R. N. Shiffman, B. T. Karras, A. Agrawal, R. Chen, L. Marenco, S. Nath, Gem: a proposal for a more comprehensive guideline document model using xml, Journal of the American Medical Informatics Association 7 (5) (2000) 488-498.
[36] L. Ohno-Machado, J. H. Gennari, S. N. Murphy, N. L. Jain, S. W. Tu, D. E. Oliver, E. Pattison-Gordon, R. A. Greenes, E. H. Shortliffe, G. O. Barnett, The guideline interchange format: a model for representing guidelines, Journal of the American Medical Informatics Association 5 (4) (1998) 357-372.
[37] S. Kim, P. J. Haug, R. A. Rocha, I. Choi, Modeling the arden syntax for medical decisions in xml, International journal of medical informatics 77 (10) (2008) 650-656.
32[38] D. R. Sutton, J. Fox, The syntax and semantics of the pro forma guideline modeling language, Journal of the American Medical Informatics Association 10 (5) (2003) 433-443. 
[39] S. W. Tu, J. R. Campbell, J. Glasgow, M. A. Nyman, R. McClure, J. McClay, C. Parker, K. M. Hrabak, D. Berg, T. Weida, et al., The sage guideline model: achievements and overview, Journal of the American Medical Informatics Association 14 (5) (2007) 589-598.
[40] P. A. James, S. Oparil, B. L. Carter, W. C. Cushman, C. DennisonHimmelfarb, J. Handler, D. T. Lackland, M. L. LeFevre, T. D. MacKenzie, O. Ogedegbe, et al., 2014 evidence-based guideline for the management of high blood pressure in adults: report from the panel members appointed to the eighth joint national committee (jnc 8), Jama 311 (5)(2014) 507-520.
[41] A. W. Chow, M. S. Benninger, I. Brook, J. L. Brozek, E. J. Goldstein, L. A. Hicks, G. A. Pankey, M. Seleznick, G. Volturo, E. R. Wald, et al., Idsa clinical practice guideline for acute bacterial rhinosinusitis in children and adults, Clinical Infectious Diseases 54 (8) (2012) e72-e112. 
[42] B. T. Society, Scottish intercollegiate guidelines network, British Guideline on the management of asthma. Thorax 58 (Suppl 1) (2003) i1-94. 
[43] T. Mikolov, K. Chen, G. Corrado, J. Dean, Efficient estimation of word representations in vector space, arXiv preprint arXiv:1301.3781 (2013). 
[44] J. Pennington, R. Socher, C. Manning, Glove: Global vectors for word 33representation, in: Proceedings of the 2014 conference on empirical methods in natural language processing (EMNLP), 2014, pp. 1532-1543.
[45] J. Hussain, W. A. Khan, T. Hur, H. S. M. Bilal, J. Bang, A. U. Hassan, M. Afzal, S. Lee, A multimodal deep log-based user experience (ux) platform for ux evaluation, Sensors 18 (5) (2018) 1622.
[46] I. Mierswa, M. Wurst, R. Klinkenberg, M. Scholz, T. Euler, Yale: Rapid prototyping for complex data mining tasks, in: Proceedings of the 12th ACM SIGKDD international conference on Knowledge discovery and data mining, ACM, 2006, pp. 935-940.
[47] M. Abadi, A. Agarwal, P. Barham, E. Brevdo, Z. Chen, C. Citro, G. S. Corrado, A. Davis, J. Dean, M. Devin, et al., Tensorflow: Large-scale machine learning on heterogeneous distributed systems, arXiv preprint arXiv:1603.04467 (2016).
